Cracks in the Foundation: Seemingly Minor Architectural Choices Impact Long Context Extension

One might imagine that architectural variations within the dense transformer paradigm have a limited effect on accuracy. However, we demonstrate that this is not the case in the long context setting. Specifically, we show that a set of four minor architectural decisions --- all made by at least one of the Olmo, Llama, and Qwen dense model families --- have a compoundingly negative effect on long context extensibility. Any one of these choices alone has a minor impact on long context performance, but combining three or more can drop the performance downstream by up to 47%. Furthermore, these differences are not detectable from short-context loss or validation datasets. We show that much of the variation in long context ability across model families is driven by these architectural features and detectable from applying context extension early in pretraining. We demonstrate this with controlled ablations that hold data, tokenizer, and extension recipe fixed while varying normalization, GQA, pretraining context length, and sliding window attention. After over 170,000 GPU hours of training, we release the resulting set of models as OlmPool, a set of 26 comparable 7B models with checkpoints before and after long-context extension. This pool includes several architectures that outperform the Llama 3 architecture on long context extensibility. In an analysis of our ablation models, we identify patterns in attention sink behavior and attention distributions across context that are attributable to specific architectural differences.

==> figures/data/extension_comparison.csv <==
context,llama_yarn,llama_base,gqa_yarn,gqa_base,olmo_yarn,olmo_base
8K,55.34,57.82960772,57.23,60.78605894,52.42,58.43087703
16K,52.93,54.53509959,54.10,58.60770935,45.45,52.51841667
32K,47.86,52.38461077,48.12,56.38253150,41.68,47.54991057
64K,40.83,48.37185467,43.00,50.04568902,35.74,41.08302541

==> figures/data/helmet_feat0.csv <==
idx,val
24,54.42242073


==> figures/data/helmet_feat1.csv <==
idx,val
18,48.6552815
19,49.14480996
22,52.38461077
23,53.68567785
25,56.3825315


==> figures/data/helmet_feat2.csv <==
idx,val
7,42.79866768
8,42.9095061
9,43.55831504
10,44.80836789
11,46.32407419
12,46.66835264
13,46.86376626
14,46.87560569
15,47.40203862
16,47.54991057
17,48.54913618
20,50.21240854
21,51.37353049


==> figures/data/helmet_feat3.csv <==
idx,val
0,29.86655996
1,35.01307114
2,35.24551728
4,38.79175813
6,42.67547256


==> figures/data/helmet_feat4.csv <==
idx,val
3,36.85748882
5,39.93348374


==> figures/data/lc_loss_vs_helmet.csv <==
lc_loss,HELMET_32K
1.4954004287719727,47.54991057
1.6510303020477295,48.6552815
1.5815110206604004,29.86655996
1.5866762399673462,42.67547256
1.5667632818222046,52.38461077
1.6328585147857666,56.3825315
1.6401327848434448,49.14480996
1.5171946287155151,54.42242073
1.5882734060287476,42.79866768
1.5884119272232056,46.66835264
1.5862982273101807,38.79175813
1.5788109302520752,46.87560569
1.4056565761566162,48.54913618
1.4147424697875977,53.68567785
1.5807338953018188,46.32407419
1.3971385955810547,51.37353049
1.5691287517547607,44.80836789
1.5715126991271973,43.55831504
1.5867890119552612,35.24551728
1.6536935567855835,37.06434045
1.6512022018432617,47.40203862
1.410204529762268,42.9095061
1.5912630558013916,35.01307114
1.4028185606002808,50.21240854
1.4121296405792236,39.93348374
1.5889906883239746,36.85748882
1.5488518476486206,46.86376626


==> figures/data/plot1_all.csv <==
RunName,HELMET_32K,SC_avg
OLMo25,47.54991057,0.6931307895
OLMo-2.5-noswa,48.6552815,0.6931351889
OLMo29,29.86655996,0.6819601333
OLMo2.8-correctdata-noheadnorm,42.67547256,0.6971193571
LlamaClone-8B,52.38461077,0.6657044524
LlamaClone-8B-gqa-16,56.3825315,0.6684194487
LlamaClone-8B-gqa-4,49.14480996,0.6780936578
LlamaClone-8B-nogqa,54.42242073,0.6658643913
OLMo2.5-float8,42.79866768,0.6943123862
OLMo2.5-plus-float8-same-init,46.66835264,0.6890802216
OLMo2.5-plus-gqa-fixed-max5T,38.79175813,0.6911439411
OLMo2.5-plus-headnorm-test,46.87560569,0.6875672676
LlamaClone-plus-qknorm-reordered-norm-fixed-reload,48.54913618,0.6895112209
OLMo-2.5-preorder-no-qk,53.68567785,0.6911361758
OLMo-2.5-preorder,46.32407419,0.6810971396
LlamaClone-plus-qknorm,51.37353049,0.6707343757
LlamaClone-swa-fixed-init,44.80836789,0.6818854399
LlamaClone-swa,43.55831504,0.6740181474
OLMo2.5-gqa,35.24551728,0.6868802253
OLMo2.5-plus-gqa-fixed,37.06434045,0.7003834695
OLMo2.5-half-context-fixed-init,47.40203862,0.6956295222
OLMo2.5-halfcontext,42.9095061,0.6833807677
OLMo2.5-halfcontext-swa,35.01307114,0.6833807677
LlamaClone-8B-4K,50.21240854,0.670902784

==> figures/data/plot_spike_helmet.csv <==
RunName,SpikeScore,HELMET_32K
OLMo25,0.003299246776,47.54991057
OLMo-2.5-noswa,0.001974219022,48.6552815
OLMo29,0.001697391222,29.86655996
OLMo2.8-correctdata-noheadnorm,0.00168369065,42.67547256
LlamaClone-8B,0.004589318052,52.38461077
LlamaClone-8B-gqa-16,0.003676161078,56.3825315
LlamaClone-8B-gqa-4,0.003928611516,49.14480996
LlamaClone-8B-nogqa,0.002553597486,54.42242073
OLMo2.5-float8,0.001800075487,42.79866768
OLMo2.5-plus-float8-same-init,0.002177447451,46.66835264
OLMo2.5-plus-gqa-fixed-max5T,0.002322610614,38.79175813
OLMo2.5-plus-headnorm-test,0.001393566369,46.87560569
LlamaClone-plus-qknorm-reordered-norm-fixed-reload,0.001796793846,48.54913618
OLMo-2.5-preorder-no-qk,0.002758180182,53.68567785
OLMo-2.5-preorder,0.00281616537,46.32407419
LlamaClone-plus-qknorm,0.003227254869,51.37353049
LlamaClone-swa-fixed-init,0.003479627343,44.80836789
LlamaClone-swa,0.003423504321,43.55831504
OLMo2.5-gqa,0.002148414818,35.24551728
OLMo2.5-plus-gqa-fixed,0.002700034839,37.06434045
OLMo2.5-half-context-fixed-init,0.001596841158,47.40203862
OLMo2.5-halfcontext,0.00194518639,42.9095061
OLMo2.5-halfcontext-swa,0.00194518639,35.01307114
LlamaClone-8B-4K,0.00275018241,50.21240854

==> figures/data/train_loss_vs_helmet.csv <==
train_loss,HELMET_32K
2.160630941,47.54991057
2.161872149,48.6552815
2.154084206,29.86655996
2.161808491,42.67547256
2.131489277,52.38461077
2.132490873,56.3825315
2.137741804,49.14480996
2.131735086,54.42242073
2.163156509,42.79866768
2.164381981,46.66835264
2.158261299,38.79175813
2.149106741,46.87560569
2.153065681,48.54913618
2.139939308,53.68567785
2.142269611,46.32407419
2.132853985,51.37353049
2.132716179,44.80836789
2.132765293,43.55831504
2.158089161,35.24551728
2.184933901,47.40203862
2.184440613,42.9095061
2.184440613,35.01307114
2.156404018,50.21240854
2.177250385,39.93348374
2.183181763,36.85748882
2.119633436,46.86376626

